Fixed pilot sequences can overstate the gains of learned MIMO-OFDM receivers under power amplifier distortion

Learned receivers that mitigate power amplifier (PA) distortion are developed and evaluated in simulation. We show that a common simulation choice, a pilot sequence that is the same in every frame, can inflate their measured gains. Because the pilots pass through the PA, the least-squares channel estimate carries a deterministic, sequence-specific error whose size equals the error vector magnitude of the data. This paper does not propose a receiver; it tests learned receivers on pilot sequences not seen in training, in simulated multiple-input multiple-output orthogonal frequency-division multiplexing links. Trained on one binary pilot, a neural receiver of an established architecture gained 45 percentage points more on that pilot than on 32 unseen pilots at a signal-to-noise ratio of 30~dB, and 14 points after nine times longer training. Training with random pilots removed the gap, normalisation layers without position-specific parameters reduced it to about one point, and they also removed a smaller gap that remained without PA distortion. The gap persisted with PAs with memory and with 5G reference signals, and in a coded link it cost 0.5 to 0.8~dB after long training. We recommend testing learned receivers on unseen pilots, against a receiver trained with random pilots and against smoothed channel estimates.

==> highlights.txt <==
Amplifier-distorted pilots leave a fixed, pilot-specific error in channel estimates
Receivers trained on one fixed binary pilot gain more on it than on unseen pilots
A neural receiver's pilot-specific gain fell from 37 to 9 points with longer training
Untrained smoothing of channel estimates cut errors by 30% at short delay spread
Learned receivers should be tested on unseen pilots and against simple baselines

